A Luminous Gamma-ray Binary in the Large Magellanic Cloud

Gamma-ray binaries consist of a neutron star or a black hole interacting with a normal star to produce gamma-ray emission that dominates the radiative output of the system. Only a handful of such systems have been previously discovered, all within our Galaxy. Here we report the discovery with the Fermi Large Area Telescope (LAT) of a luminous gamma-ray binary in the Large Magellanic Cloud from a search for periodic modulation in all sources in the third Fermi LAT catalog. This is the first such system to be found outside the Milky Way. The system has an orbital period of 10.3 days and is associated with a massive O5III star located in the supernova remnant DEM L241, previously identified as the candidate high-mass X-ray binary (HMXB) CXOU J053600.0-673507. X-ray and radio emission are also modulated on the 10.3 day period, but are in anti-phase with the gamma-ray modulation. Optical radial velocity measurements suggest that the system contains a neutron star. The source is significantly more luminous than similar sources in the Milky Way at radio, optical, X-ray and gamma-ray wavelengths. The detection of this extra-galactic system, but no new Galactic systems raises the possibility that the predicted number of gamma-ray binaries in our Galaxy has been overestimated, and that HMXBs may be born containing relatively slowly rotating neutron stars.

==> reply2.txt <==
Below we describe how we have amended our paper in response to the referee's
comments on the second version of our paper. Changed text in the revised version is marked as bold font.

> The manuscript has been improved greatly, and now it is easy to understand what the important
> new point in this paper is. I recommend the publication of this manuscript as an 
> ApJ main issue after small revision.

> - The satellite name should be in Italic. I found some written in Roman. Please check them.

Changed to italic.

> - p5, l.3
> Please clarify the energy band you used.

Energy range of 100 MeV to 500 GeV specified.
Fig. 2 caption now also includes "E > 100 MeV".

> - p12, section 3.5, 2nd paragraph, l.5
> Please define K_2 for beginners of optical observations.

We now state:
K_2, the semi-amplitude of the radial velocity due to the orbital motion of the O star,

